SAT Encoding of Partial Ordering Models for Graph Coloring Problems

In this paper, we suggest new SAT encodings of the partial-ordering based ILP model for the graph coloring problem (GCP) and the bandwidth coloring problem (BCP). The GCP asks for the minimum number of colors that can be assigned to the vertices of a given graph such that each two adjacent vertices get different colors. The BCP is a generalization, where each edge has a weight that enforces a minimal "distance" between the assigned colors, and the goal is to minimize the "largest" color used. For the widely studied GCP, we experimentally compare our new SAT encoding to the state-of-the-art approaches on the DIMACS benchmark set. Our evaluation confirms that this SAT encoding is effective for sparse graphs and even outperforms the state-of-the-art on some DIMACS instances. For the BCP, our theoretical analysis shows that the partial-ordering based SAT and ILP formulations have an asymptotically smaller size than that of the classical assignment-based model. Our practical evaluation confirms not only a dominance compared to the assignment-based encodings but also to the state-of-the-art approaches on a set of benchmark instances. Up to our knowledge, we have solved several open instances of the BCP from the literature for the first time.

==> SAT2024_notification_for_paper_7127.txt <==
Von: SAT2024 <sat2024@easychair.org>
Betreff: SAT2024 notification for paper 7127
Datum: 23. Mai 2024 um 14:00:10 MESZ
An: Petra Mutzel <petra.mutzel@cs.uni-bonn.de>

Dear Petra Mutzel

Thank you for your submission #7127 (SAT Encoding of Partial Ordering Models for Graph Coloring Problems) to SAT 2024.

We are delighted to inform you that your submission has been accepted for publication at SAT 2024.  We received 70 submissions this year, of which 1 was withdrawn before the author rebuttal period.  There were many strong contenders among the remaining 69.  Based on intense PC discussions, a total of 28 papers have been finally accepted, of which 4 are conditional accepts.  Your paper has been unconditionally accepted in the regular paper category.

Please find the final reviews for your paper below.  Some of these reviews may have been updated from the version you may have seen during the author response period.  In some cases, we also received additional reviews after the author response period.

We will soon receive detailed instructions for preparing the proceedings version of your paper.  Your final manuscript is due by June 22, 2024 AoE.   Please pay careful attention to the reviewers' comments and try to incorporate all suggestions for improvement in the final version of your paper.  You will have 20 pages (excluding bibliography) in LIPIcs format for the final version.

Congratulations on having your paper accepted at SAT 2024.  At least one author of each accepted paper is required to register for SAT 2024 and present the paper.  The registration information will be available at http://satisfiability.org/SAT24/ within the next 24 hours. 

We look forward to seeing you in Pune, India in August.

Best regards,

 Supratik and Roland (SAT 2024 PC Chairs)

SUBMISSION: 7127
TITLE: SAT Encoding of Partial Ordering Models for Graph Coloring Problems


----------------------- REVIEW 1 ---------------------
SUBMISSION: 7127
TITLE: SAT Encoding of Partial Ordering Models for Graph Coloring Problems
AUTHORS: Daniel Faber, Adalat Jabrayilov and Petra Mutzel

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
The paper revisits the order encoding for graph coloring problems [1] and generalizes it to bandwidth coloring problems. The results show the effectiveness of the encoding on the DIMCAS graph coloring suite. A big part of the description focuses on ILP formulations of the problems, which appears to be completely redundant. The experiments have some issues, but the detailed results provide a nice comparison of different SAT encodings on these problems. I therefore slightly lean toward acceptance. 

Although the paper revisits the early work in this direction by Tamura et al. [1], it doesn't mention or cite the work. Of course this needs to be fixed. However, due to advances in SAT solving and picking an effective clique, this submission shows that the idea to use the order encoding for graph coloring can solve several hard queen-colorings graphs today. That is an interesting message.

The experimental setup has several issues. First, the authors didn't run the related work (CLICOL), but instead copied the runtimes from that paper. It is not clear whether they did the same for the other related works (EC and CDCL).  The problem with this setup is that the hardware is completely different, which makes a time comparison awkward. Also, the CDCL and CLICOL papers didn't include the R* graphs, which appear not the be part of the official DIMACS suite. In the comparison (totals and cactus plot), the R* graphs are included thereby biasing the results for the proposed method. The R* graphs need to be eliminated from Figure 1 to give it any value. 

Another issue with the experiments is the computation of the clique that is used to break the color symmetries. The authors spend a substantial time to find an effective clique. As noted in [10], the clique can have a big impact on the performance. For example, graph abb313GPI is easy with an effective clique and very hard without it. So the strong performance on graph abb313GPI is very likely due to the selection of the clique and not due to any encoding. Ideally, the paper would present the results such that the same clique is used for all methods. 

The paper also presents a hybrid encoding, which appears better when no symmetry breaking is applied. What is a somewhat interesting result. 


[1] N. Tamura, A. Taga, S. Kitagawa, and M. Banbara. Compiling finite linear CSP
into SAT. Constraints Journal, vol. 14, pages 254–272, Springer 2009.
----------- Questions for authors -----------
- Is there any difference between your order encoding and one by Tamura et al. (ignoring symmetry breaking)?

- Why didn't you rerun the experiments for other techniques?

- For each graph, did you use the same clique for all different encodings with symmetry breaking?
----------- Reviewer's confidence -----------
SCORE: 4 ((high))



----------------------- REVIEW 2 ---------------------
SUBMISSION: 7127
TITLE: SAT Encoding of Partial Ordering Models for Graph Coloring Problems
AUTHORS: Daniel Faber, Adalat Jabrayilov and Petra Mutzel

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
This paper presents SAT encodings for the Graph Coloring Problem (GCP) and Bandwidth Coloring Problem (BCP).
The SAT encodings are inspired fom previous works on ILP encodings for these problems.
The authors show experimentally that SAT approaches outperform or are competitive with ILP approaches on a wide set of benchmarks.


It is well-known, that there is a clear overlap between SAT and OR communities, and it is normal to see SAT papers inspired form ILP encodings and viceversa. Personally, I think this is also a nice contribution for the respective communities since it helps to stablish connections and evaluate how strong are state-of-the-art approaches in both communities.

The paper is well-written and technically sound to my best knowledge.

I have two main comments:

A)

In this paper, the main inspiration comes from the ILP Partial Ordering encodings introduced in [12] in 2018.
My main comment here is that this approach is well-know in the SAT community. Basically, the authors make use of "regular" literals.Please, see the work in:

[Ref1] Carlos Ansótegui, Felip Manyà:
Mapping Problems with Finite-Domain Variables into Problems with Boolean Variables. SAT 2004

Regular literals play the role of "y_{v,i}" and monosigned literals the role of "x_{v,i}}".
One of the encodings proposed into the above paper also connects these classes of literals to come up with "hybrid" encodigns.
then , some constraints can be more efficiently encoded with "regular" or "monosigned" literals.

Notice that taking into account this interplay of both classes of literals I would say that translating the symmetry constraints into SAT (comments in lines 291, 292) is more natural, although this is of course a matter of taste.  

In [Ref1] we can also read into the experimental section:

"We believe that the good performance is due to the fact that Boolean variables of regular and
logarithmic encodings capture subsets of elements of the domain which are not captured when
dealing with the Boolean monosigned signature. This leads to learn shorter clauses; for example,
on the hardest binary CSP and coloring instances, the learned clauses by Chaff with mapping HR
are between two and three times shorter than the learned clauses by Chaff with mapping S"

It would be interesting to see if the authors can extend their comments regarding this issue. I was only able to find this sentence "clause-learning methods employed by modern SAT-Solvers may work better in this context because they do not rely on the strength of the LP-Relaxation".


B) Since the authors want to solve optimization problems it would be interesting to explain whether they have considered using MaxSAT technology.

For example, a simple detail, it is not clear if they are able to reuse learnt clauses from previous SAT calls (particularly, in the top-down approach).


Overall, I think this is a nice contribution bridging the gap between two research communities. However, the related work section should be improved and considerations on SAT optimization technology (MaxSAT) could be discussed.
----------- Questions for authors -----------
Please comment on points A and B of my review.

A) Connection with previous related work.
B) Absence of usage of MaxSAT technology.
----------- Reviewer's confidence -----------
SCORE: 4 ((high))



----------------------- REVIEW 3 ---------------------
SUBMISSION: 7127
TITLE: SAT Encoding of Partial Ordering Models for Graph Coloring Problems
AUTHORS: Daniel Faber, Adalat Jabrayilov and Petra Mutzel

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
The paper discusses new SAT encodings of the partial-ordering based ILP model for the graph coloring problem (GCP) and the bandwidth coloring problem (BCP). These problems focus on minimizing the number of colors in graph vertices without adjacent vertices sharing the same color, and for the BCP, maintaining a minimal 'distance' between colors on connected vertices. The authors compare their new encodings to existing methods using DIMACS benchmarks, showing improvements in solving some previously open instances and providing theoretical and experimental evidence of the efficiencies.

The paper introduces novel SAT encodings based on a partial-ordering model that shows a smaller asymptotic size than traditional assignment-based models. The results demonstrate that the new encodings not only compete well with existing state-of-the-art methods but also excel by solving several previously unresolved instances within the standard benchmarks.
The theoretical insights into why these new models perform better, particularly in terms of encoding size and symmetry reduction provide valuable insights.

Although the results are impressive, it is difficult comparing results directly with other papers. The results are not immediately clear and require a close examination to understand them fully. They seem to be correct and explained in detail, but still it is hard to grasp why some solve 143, some 140, some 134 instances. Almost the same holds for the BCP table. An additional line with commonly solved instances would be very useful. The approaches are not ordered the same way as the lines in the graphs, which makes it harder to read.

Overall, the paper makes a valuable contribution to the field of graph coloring and SAT encoding by introducing efficient new models.
----------- Questions for authors -----------
Not Applicable
----------- Reviewer's confidence -----------
SCORE: 3 ((medium))



----------------------- REVIEW 4 ---------------------
SUBMISSION: 7127
TITLE: SAT Encoding of Partial Ordering Models for Graph Coloring Problems
AUTHORS: Daniel Faber, Adalat Jabrayilov and Petra Mutzel

----------- Overall evaluation -----------
SCORE: 0 (borderline paper)
----- TEXT:
The paper consider the graph coloring problem GCP and the
bandwidth coloring problem BCP, together with ILP and SAT encodings.

Section 2 reviews known encodings, while Section introduces the
new encodings of this paper, based on partially ordering the colors:
3.1: POP-S and POPH-S as SAT encodings of GCP
3.2: POP-I-B and POPH-I-B as ILP encodings for BCP.
3.3: POP-S-B and POPH-S-B translate this into SAT (for BCP).

Section 4 makes an experimental evaluation:

Section 4.1 explains standard preprocessing, and that SAT
uses ascending linear search.

Sections 4.2 states
- the one SAT solver used, kissat 3.1.1,
- the one ILP solver used, Gurobi 10.0.2,
- the 143 instances for GCP
- the 33 instances for BCP
- the timeout of 1h.

Section 4.3 discusses the experimental results for GCP, where additionally
three methods from the literature [10], [7], [9].
The two new SAT encodings seem to perform similarly to the old one,
and all three better than ILP.

Section 4.4 discusses BCP. Here the two new SAT encodings perform best.

Evaluation: the new encodings seem natural, and improve the state-of-the-art
for BCP.
Some limited insights into properties of instances for GCP are given,
discussing sparseness as being of advantage for SAT, and the two new
SAT-encodings being effective on wap0-instances.
The only general comparison of encodings is done concerning numbers
of variables and clauses.

1. However I wonder why only one SAT solver has been used? Clearly, different
SAT solvers could show different behaviours.

2. Also the benchmark collection seems rather small, especially for
the BCP problem?
The differences between the methods are quite small, just on a handful
of benchmark families.

3. And how dependent are these results on the quite small
timeout used?

I don't find the experimental evaluation really convincing: only for BCP
a clear advantage is shown, but this is only for three sub-families of
the one single family used for benchmarking, concerning just 10 instances
altogether. The instances have not been explained (just taken from [20]),
so it is unclear how relevant they are.

4. Aren't there newer instances for BCP (of industrial relevance)?

Addition after the Reponse: It would be great to see experiments on additional benchmarks; but at least a discussion of the importance of the given benchmarks would be needed.
----------- Questions for authors -----------
See the four 4 questions at the end of the review.
----------- Reviewer's confidence -----------
SCORE: 3 ((medium))




==> SAT2024_reviews__submission_7127_.txt <==
Von: SAT2024 <sat2024@easychair.org>
Betreff: SAT2024 review response (submission 7127)
Datum: 9. Mai 2024 um 20:47:25 MESZ
An: Petra Mutzel <petra.mutzel@cs.uni-bonn.de>

Dear Petra,

Thank you for your submission to SAT2024. The SAT2024 author rebuttal period
is now open and will remain open until May 13, 2024 AoE.

During this time, you will have access to the current state of your
reviews and have the opportunity to submit a response of up to 1000
words. Please keep in mind the following during this process:

* The response must focus on any factual errors in the reviews and
on specific questions posed by the reviewers. It must not provide new
research results or reformulate the presentation. Try to be as
concise and to the point as possible.

* The rebuttal period is an opportunity to react to the reviews, but
not a requirement to do so. Thus, if you feel the reviews are
accurate and the reviewers have not asked any questions, then you do
not have to respond.

* The reviews are as submitted by the PC members, without any
coordination between them. Thus, there may be inconsistencies.
Furthermore, these are not the final versions of the reviews. The
reviews can later be updated to take into account the discussions at
the program committee meeting, and we may find it necessary to
solicit other outside reviews after the rebuttal period.

* The program committee will read your responses carefully and take
this information into account during the discussions. On the other
hand, the program committee will not directly respond to your
responses, either before the program committee meeting or in the
final versions of the reviews.

* Your response will be seen by all PC members who have access to the
discussion of your paper, so please try to be polite, focused and 
constructive.

* While most reviews have already come in, a few are still expected
in the next few days. If a new review is received for your paper during
the rebuttal period, you will be able to see it by logging into 
Easychair using your author profile. 

The reviews on your paper are attached to this letter. To submit your
response you should log on the EasyChair Web page for SAT2024 and
select your submission on the menu.

----------------------- REVIEW 1 ---------------------
SUBMISSION: 7127
TITLE: SAT Encoding of Partial Ordering Models for Graph Coloring Problems
AUTHORS: Daniel Faber, Adalat Jabrayilov and Petra Mutzel

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
The paper revisits the order encoding for graph coloring problems [1] and generalizes it to bandwidth coloring problems. The results show the effectiveness of the encoding on the DIMCAS graph coloring suite. A big part of the description focuses on ILP formulations of the problems, which appears to be completely redundant. The experiments have some issues, but the detailed results provide a nice comparison of different SAT encodings on these problems. I therefore slightly lean toward acceptance. 

Although the paper revisits the early work in this direction by Tamura et al. [1], it doesn't mention or cite the work. Of course this needs to be fixed. However, due to advances in SAT solving and picking an effective clique, this submission shows that the idea to use the order encoding for graph coloring can solve several hard queen-colorings graphs today. That is an interesting message.

The experimental setup has several issues. First, the authors didn't run the related work (CLICOL), but instead copied the runtimes from that paper. It is not clear whether they did the same for the other related works (EC and CDCL).  The problem with this setup is that the hardware is completely different, which makes a time comparison awkward. Also, the CDCL and CLICOL papers didn't include the R* graphs, which appear not the be part of the official DIMACS suite. In the comparison (totals and cactus plot), the R* graphs are included thereby biasing the results for the proposed method. The R* graphs need to be eliminated from Figure 1 to give it any value. 

Another issue with the experiments is the computation of the clique that is used to break the color symmetries. The authors spend a substantial time to find an effective clique. As noted in [10], the clique can have a big impact on the performance. For example, graph abb313GPI is easy with an effective clique and very hard without it. So the strong performance on graph abb313GPI is very likely due to the selection of the clique and not due to any encoding. Ideally, the paper would present the results such that the same clique is used for all methods. 

The paper also presents a hybrid encoding, which appears better when no symmetry breaking is applied. What is a somewhat interesting result. 


[1] N. Tamura, A. Taga, S. Kitagawa, and M. Banbara. Compiling finite linear CSP
into SAT. Constraints Journal, vol. 14, pages 254–272, Springer 2009.
----------- Questions for authors -----------
- Is there any difference between your order encoding and one by Tamura et al. (ignoring symmetry breaking)?

- Why didn't you rerun the experiments for other techniques?

- For each graph, did you use the same clique for all different encodings with symmetry breaking?
----------- Reviewer's confidence -----------
SCORE: 4 ((high))


----------------------- REVIEW 2 ---------------------
SUBMISSION: 7127
TITLE: SAT Encoding of Partial Ordering Models for Graph Coloring Problems
AUTHORS: Daniel Faber, Adalat Jabrayilov and Petra Mutzel

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
This paper presents SAT encodings for the Graph Coloring Problem (GCP) and Bandwidth Coloring Problem (BCP).
The SAT encodings are inspired fom previous works on ILP encodings for these problems.
The authors show experimentally that SAT approaches outperform or are competitive with ILP approaches on a wide set of benchmarks.


It is well-known, that there is a clear overlap between SAT and OR communities, and it is normal to see SAT papers inspired form ILP encodings and viceversa. Personally, I think this is also a nice contribution for the respective communities since it helps to stablish connections and evaluate how strong are state-of-the-art approaches in both communities.

The paper is well-written and technically sound to my best knowledge.

I have two main comments:

A)

In this paper, the main inspiration comes from the ILP Partial Ordering encodings introduced in [12] in 2018.
My main comment here is that this approach is well-know in the SAT community. Basically, the authors make use of "regular" literals.Please, see the work in:

[Ref1] Carlos Ansótegui, Felip Manyà:
Mapping Problems with Finite-Domain Variables into Problems with Boolean Variables. SAT 2004

Regular literals play the role of "y_{v,i}" and monosigned literals the role of "x_{v,i}}".
One of the encodings proposed into the above paper also connects these classes of literals to come up with "hybrid" encodigns.
then , some constraints can be more efficiently encoded with "regular" or "monosigned" literals.

Notice that taking into account this interplay of both classes of literals I would say that translating the symmetry constraints into SAT (comments in lines 291, 292) is more natural, although this is of course a matter of taste.  

In [Ref1] we can also read into the experimental section:

"We believe that the good performance is due to the fact that Boolean variables of regular and
logarithmic encodings capture subsets of elements of the domain which are not captured when
dealing with the Boolean monosigned signature. This leads to learn shorter clauses; for example,
on the hardest binary CSP and coloring instances, the learned clauses by Chaff with mapping HR
are between two and three times shorter than the learned clauses by Chaff with mapping S"

It would be interesting to see if the authors can extend their comments regarding this issue. I was only able to find this sentence "clause-learning methods employed by modern SAT-Solvers may work better in this context because they do not rely on the strength of the LP-Relaxation".


B) Since the authors want to solve optimization problems it would be interesting to explain whether they have considered using MaxSAT technology.

For example, a simple detail, it is not clear if they are able to reuse learnt clauses from previous SAT calls (particularly, in the top-down approach).


Overall, I think this is a nice contribution bridging the gap between two research communities. However, the related work section should be improved and considerations on SAT optimization technology (MaxSAT) could be discussed.
----------- Questions for authors -----------
Please comment on points A and B of my review.

A) Connection with previous related work.
B) Absence of usage of MaxSAT technology.
----------- Reviewer's confidence -----------
SCORE: 4 ((high))


----------------------- REVIEW 3 ---------------------
SUBMISSION: 7127
TITLE: SAT Encoding of Partial Ordering Models for Graph Coloring Problems
AUTHORS: Daniel Faber, Adalat Jabrayilov and Petra Mutzel

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
The paper discusses new SAT encodings of the partial-ordering based ILP model for the graph coloring problem (GCP) and the bandwidth coloring problem (BCP). These problems focus on minimizing the number of colors in graph vertices without adjacent vertices sharing the same color, and for the BCP, maintaining a minimal 'distance' between colors on connected vertices. The authors compare their new encodings to existing methods using DIMACS benchmarks, showing improvements in solving some previously open instances and providing theoretical and experimental evidence of the efficiencies.

The paper introduces novel SAT encodings based on a partial-ordering model that shows a smaller asymptotic size than traditional assignment-based models. The results demonstrate that the new encodings not only compete well with existing state-of-the-art methods but also excel by solving several previously unresolved instances within the standard benchmarks.
The theoretical insights into why these new models perform better, particularly in terms of encoding size and symmetry reduction provide valuable insights.

Although the results are impressive, it is difficult comparing results directly with other papers. The results are not immediately clear and require a close examination to understand them fully. They seem to be correct and explained in detail, but still it is hard to grasp why some solve 143, some 140, some 134 instances. Almost the same holds for the BCP table. An additional line with commonly solved instances would be very useful. The approaches are not ordered the same way as the lines in the graphs, which makes it harder to read.

Overall, the paper makes a valuable contribution to the field of graph coloring and SAT encoding by introducing efficient new models.
----------- Questions for authors -----------
Not Applicable
----------- Reviewer's confidence -----------
SCORE: 3 ((medium))


----------------------- REVIEW 4 ---------------------
SUBMISSION: 7127
TITLE: SAT Encoding of Partial Ordering Models for Graph Coloring Problems
AUTHORS: Daniel Faber, Adalat Jabrayilov and Petra Mutzel

----------- Overall evaluation -----------
SCORE: 0 (borderline paper)
----- TEXT:
The paper consider the graph coloring problem GCP and the
bandwidth coloring problem BCP, together with ILP and SAT encodings.

Section 2 reviews known encodings, while Section introduces the
new encodings of this paper, based on partially ordering the colors:
3.1: POP-S and POPH-S as SAT encodings of GCP
3.2: POP-I-B and POPH-I-B as ILP encodings for BCP.
3.3: POP-S-B and POPH-S-B translate this into SAT (for BCP).

Section 4 makes an experimental evaluation:

Section 4.1 explains standard preprocessing, and that SAT
uses ascending linear search.

Sections 4.2 states
- the one SAT solver used, kissat 3.1.1,
- the one ILP solver used, Gurobi 10.0.2,
- the 143 instances for GCP
- the 33 instances for BCP
- the timeout of 1h.

Section 4.3 discusses the experimental results for GCP, where additionally
three methods from the literature [10], [7], [9].
The two new SAT encodings seem to perform similarly to the old one,
and all three better than ILP.

Section 4.4 discusses BCP. Here the two new SAT encodings perform best.

Evaluation: the new encodings seem natural, and improve the state-of-the-art
for BCP.
Some limited insights into properties of instances for GCP are given,
discussing sparseness as being of advantage for SAT, and the two new
SAT-encodings being effective on wap0-instances.
The only general comparison of encodings is done concerning numbers
of variables and clauses.

1. However I wonder why only one SAT solver has been used? Clearly, different
SAT solvers could show different behaviours.

2. Also the benchmark collection seems rather small, especially for
the BCP problem?
The differences between the methods are quite small, just on a handful
of benchmark families.

3. And how dependent are these results on the quite small
timeout used?

I don't find the experimental evaluation really convincing: only for BCP
a clear advantage is shown, but this is only for three sub-families of
the one single family used for benchmarking, concerning just 10 instances
altogether. The instances have not been explained (just taken from [20]),
so it is unclear how relevant they are.

4. Aren't there newer instances for BCP (of industrial relevance)?
----------- Questions for authors -----------
See the four 4 questions at the end of the review.
----------- Reviewer's confidence -----------
SCORE: 3 ((medium))


------------------------------------------------------

Best wishes,

Roland and Supratik (SAT2024 PC Chairs)

